Programmable Packet Scheduling

Switches today provide a small set of scheduling algorithms. While we can tweak scheduling parameters, we cannot modify algorithmic logic, or add a completely new algorithm, after the switch has been designed. This paper presents a design for a programmable packet scheduler, which allows scheduling algorithms---potentially algorithms that are unknown today---to be programmed into a switch without requiring hardware redesign. Our design builds on the observation that scheduling algorithms make two decisions: in what order to schedule packets and when to schedule them. Further, in many scheduling algorithms these decisions can be made when packets are enqueued. We leverage this observation to build a programmable scheduler using a single abstraction: the push-in first-out queue (PIFO), a priority queue that maintains the scheduling order and time for such algorithms. We show that a programmable scheduler using PIFOs lets us program a wide variety of scheduling algorithms. We present a detailed hardware design for this scheduler for a 64-port 10 Gbit/s shared-memory switch with <4% chip area overhead on a 16-nm standard-cell library. Our design lets us program many sophisticated algorithms, such as a 5-level hierarchical scheduler with programmable scheduling algorithms at each level.

==> flows.dat <==
0 256 0.053 
1 512 0.107 
2 1024 0.224 
3 2048 0.454 
4 4096 0.914 

